Characterising eclipsing white dwarf M dwarf binaries from multi-band eclipse photometry

With the prevalence of wide-field, time-domain photometric sky surveys, the number of eclipsing white dwarf systems being discovered is increasing dramatically. An efficient method to follow these up will be key to determining any population trends and finding any particularly interesting examples. We demonstrate that multi-band eclipse photometry of binaries containing a white dwarf and an M~dwarf can be used to determine the masses and temperatures of the white dwarfs to better than 5 per cent. For the M~dwarfs we measure their parameters to a precision of better than 6 per cent with the uncertainty dominated by the intrinsic scatter of the M~dwarf mass-radius relationship. This precision is better than what can typically be achieved with low-resolution spectroscopy. The nature of this method means that it will be applicable to LSST data in the future, enabling direct characterisation without follow-up spectroscopy. Additionally, we characterise three new post-common-envelope binaries from their eclipse photometry, finding two systems containing hot helium-core white dwarfs with low-mass companions (one near the brown dwarf transition regime) and a possible detached cataclysmic variable at the lower edge of the period gap.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
